LUTNet: Rethinking Inference in FPGA Soft Logic

Research has shown that deep neural networks contain significant redundancy, and that high classification accuracies can be achieved even when weights and activations are quantised down to binary values. Network binarisation on FPGAs greatly increases area efficiency by replacing resource-hungry multipliers with lightweight XNOR gates. However, an FPGA's fundamental building block, the K-LUT, is capable of implementing far more than an XNOR: it can perform any K-input Boolean operation. Inspired by this observation, we propose LUTNet, an end-to-end hardware-software framework for the construction of area-efficient FPGA-based neural network accelerators using the native LUTs as inference operators. We demonstrate that the exploitation of LUT flexibility allows for far heavier pruning than possible in prior works, resulting in significant area savings while achieving comparable accuracy. Against the state-of-the-art binarised neural network implementation, we achieve twice the area efficiency for several standard network models when inferencing popular datasets. We also demonstrate that even greater energy efficiency improvements are obtainable.

==> data/cifar_training_curve/prune.txt <==
epoch	training_error
202	16.73006005
204	16.73501216
206	17.10010193
208	16.74
210	16.82509393
212	16.84510958
214	16.70503377
216	16.75501216
218	16.9050182
220	16.80501818
222	16.79501217
224	16.73501216
226	16.98500738
228	16.74530404
230	16.78004867
232	16.70522826
234	16.65008638
236	16.75011772
238	16.71505418
240	16.36000239
242	16.3800293
244	16.54004853
246	16.68503376
248	16.57013484
250	16.64003839


==> data/cifar_training_curve/retrain.txt <==
epoch	training_error
252	16.61037475
254	16.23004835
256	15.990172
258	15.95004819
260	15.92500134
262	15.86010043
264	15.93011657
266	15.91507864
268	15.70000949
270	15.79500015
272	15.89000951
274	15.64000237
276	15.90031451
278	15.800038
280	15.88500134
282	15.50011598
284	15.57501199
286	15.73505355
288	15.7900855
290	15.82000059
292	15.35000532
294	15.61500726
296	15.51005918
298	15.47505339
300	15.57002132
302	15.70017141
304	15.65000948
306	15.51000533
308	15.55028656
310	15.47500725
312	15.46520243
314	15.26504263
316	15.44514207
318	15.495025
320	15.46002129
322	15.3900851
324	15.49007159
326	15.41002128
328	15.42506518
330	15.42509237
332	15.42000532
334	15.58510795
336	15.44500015
338	15.2902361
340	15.37506514
342	15.08507787
344	15.09007125
346	15.39001477
348	15.35500133
350	15.44000532
352	15.28502494
354	15.26501195
356	15.21000944
358	15.33013287
360	15.21544598
362	15.23000944
364	15.10009953
366	15.39500369
368	15.25506505
370	15.24
372	15.44501197
374	15.47500015
376	15.27507805
378	15.32505329
380	15.15000943
382	15.22015098
384	15.16509209
386	15.14500722
388	15.1704621
390	15.30036895
392	15.31003778
394	15.30501195
396	15.36000532
398	15.35501787
400	15.00002882
402	15.11501782
404	15.1651805
406	15.07500132
408	15.23008494
410	15.23501194
412	15.53002131
414	15.42510774
416	15.30512412
418	15.36002127
420	15.26507804
422	15.09500721
424	15.37527312
426	15.45008516
428	15.34000945
430	15.31524813
432	15.26510754
434	15.3152989
436	15.40001478
438	15.19503316
440	15.44013304
442	15.18524775
444	15.37015125
446	15.18506499
448	15.32505329
450	15.19004775


==> data/cifar_training_curve/train.txt <==
epoch	{training_error}
2	54.0881279
4	36.90374734
6	29.83909921
8	26.05855425
10	23.69228086
12	21.65069496
14	20.3454747
16	19.16525994
18	18.21539754
20	17.65015543
22	16.60598343
24	16.18501805
26	15.75017151
28	14.97036752
30	14.68522285
32	14.38033637
34	13.98020984
36	13.57507651
38	13.40003695
40	13.07016623
42	12.79003669
44	12.64000916
46	12.35510397
48	12.40523988
50	12.00002784
52	12.01005682
54	11.95000909
56	11.57000057
58	11.5851189
60	11.64500127
62	11.32003608
64	11.23500352
66	11.04500351
68	10.96002752
70	10.73005601
72	10.85500126
74	10.71002744
76	10.90009484
78	10.78517164
80	10.63506169
82	10.73508752
84	10.55002739
86	10.47002737
88	10.59000056
90	10.42500684
92	10.44003573
94	10.42000502
96	10.28502355
98	10.43005582
100	10.05501126
102	10.24000501
104	10.20504023
106	10.04005558
108	10.20000501
110	10.02502348
112	10.26005572
114	10.20000501
116	10.17000056
118	10.04002723
120	9.96004498
122	10.16501684
124	10.05500125
126	9.980013886
128	9.855016779
130	9.995073468
132	9.880002219
134	9.92000222
136	10.06000056
138	9.865116631
140	10.07006727
142	9.920035524
144	9.940124917
146	9.875116644
148	9.855011232
150	9.815073322
152	9.75504003
154	9.685073216
156	9.785011223
158	9.860004992
160	9.820000554
162	9.770013853
164	9.87525645
166	9.815003465
168	9.715006784
170	9.935006801
172	9.750000554
174	9.69504997
176	9.800055432
178	9.790019953
180	9.725040017
182	9.605006776
184	9.685073216
186	9.760013852
188	9.645116347
190	9.755000139
192	9.665016743
194	9.665169508
196	9.930013878
198	9.785016766
200	9.775006789


==> data/energy_efficiency.txt <==
Name	id	{static}	dynamic	Density	post_place	acc
ReBNet	1	2.684	36.129	100	660196	84.45\%
\shortstack{Pruned\\ReBNet}	2	2.508	28.923	21.3	511494	84.38\%
2-LUTNet	3	1.475	5.627	11.3	325959	84.37\%
4-LUTNet	4	1.431	3.940	5.62	246044	84.21\%
5-LUTNet	5	1.415	3.301	5.62	273156	84.25\%
6-LUTNet	6	1.421	3.515	4.02	235757	84.17\%
7-LUTNet	7	1.426	3.716	4.02	224808	84.04\%



==> data/err_area.txt <==
%\shortstack{ReBNe\\Pruned}		                2LUT		                                    4LUT		                            6LUT
RPerr	RPLUT   RerrbarU    RerrbarL    2Lerr   2LLUT	2errbarU    2errbarL    4Lerr   4LLUT	4errbarU	4errbarL	6Lerr   6LLUT   6errbarU	6errbarL
15.65	511494	0.223589977	0.223589977	15.04	505107	0.167942988	0.167942988	15.13	497606	0.074948893	0.074948893	15.08	500000	0.098018597	0.098018597
16.16	332339	0.072294442	0.072294442	15.5	325959	0.175097182	0.175097182	15.28	328041	0.225553017	0.225553017	15.38	415529	0.245060401	0.245060401
16.86	290026	0.113609634	0.113609634	15.7	260616	0.27063541	0.27063541	15.42	291349	0.297436559	0.297436559	15.64	381658	0.188038071	0.188038071
17.13	226601	0.288312082	0.288312082	16.05	205740	0.17631288	0.17631288	15.89	246044	0.226417786	0.226417786	15.77	280154	0.169960474	0.169960474
17.93	196117	0.102816033	0.102816033	16.44	176833	0.1773922	0.1773922	16.06	191405	0.088670476	0.088670476	15.97	235757	0.216946181	0.216946181
18.64	168237	0.192173897	0.192173897	17.09	151876	0.335290096	0.335290096	16.6	160905	0.190009628	0.190009628	16.54	194318	0.091446039	0.091446039
19.12	156996	0.295674161	0.295674161	17.53	141257	0.22815741	0.22815741	16.85	145782	0.241228614	0.241228614	16.94	175287	0.126373749	0.126373749


==> data/imagenet_training_curve/prune.txt <==
epoch	{training_error}
21	44.42902674
22	41.01850124
23	40.5199005
24	40.37461132
25	40.30729167


==> data/imagenet_training_curve/retrain.txt <==
epoch	{training_error}
26	43.2384
27	42.0976
28	41.1998
29	40.5191
30	40.4924
31	40.4754
32	40.4516
33	40.4504
34	40.4412
35	40.4569
36	40.4331
37	40.4785
38	40.4559
39	40.4376
40	40.4227
41	40.4353
42	40.4776
43	40.4677
44	40.4898
45	40.4593


==> data/imagenet_training_curve/train.txt <==
epoch	{training_error}
1	87.7576959
2	72.22605721
3	61.63844838
4	51.97450249
5	43.62810945
6	37.54594216
7	33.53987873
8	30.97776741
9	29.27262127
10	28.14466729
11	27.48911692
12	26.988
13	26.7944
14	26.7525
15	26.6824
16	26.6521
17	26.6309
18	26.6156
19	26.6441
20	26.6253


==> data/training_loss.txt <==
Epoch	REBNET	2LUT	4LUT	6LUT	REBNET_V	2LUT_V	4LUT_V	6LUT_V
1	15.4913304	15.004588	15.3535367	14.9456314	19.52	17.82	18.38	18.14
10	15.34419	14.7941553	14.9902451	14.8000662	18.47	17.31	17.1	16.68
20	15.0242314	14.7583162	14.819089	14.718055	18.35	16.75	16.69	16.44
30	15.0131981	14.5990927	14.7111344	14.5030547	18.31	17.14	16.37	16.42
40	14.9870576	14.7461402	14.6291622	14.5230581	18.08	16.64	15.95	15.89
50	14.9101202	14.6751293	14.531198	14.4441288	17.92	16.72	16.39	15.8
60	14.7910659	14.6121719	14.5101308	14.4121361	17.92	17.02	16.72	15.94
70	14.7081785	14.4502438	14.4980875	14.4300811	17.97	16.86	16.45	15.77
80	14.7372	14.3391451	14.4981738	14.3740834	17.67	16.68	16.51	16.04
90	14.6511529	14.3891725	14.4610931	14.3821487	17.69	16.52	16.19	15.58
100	14.7201808	14.4251091	14.2911181	14.3532255	17.71	16.64	16.37	15.83
110	14.6501653	14.5541581	14.4091919	14.226123	17.88	16.63	16.36	15.73
120	14.5991052	14.4200657	14.446056	14.1991997	17.81	16.7	16.13	15.89
130	14.6301152	14.5021821	14.4631108	14.3021109	17.59	16.46	16.4	16
140	14.5351317	14.5421306	14.4310833	14.099034	17.77	16.57	15.99	15.81
150	14.5422191	14.4421023	14.2491226	14.1701337	17.98	16.36	16.24	15.88
160	14.6040719	14.3451037	14.3520829	14.2822142	17.81	16.63	16.07	16.13
170	14.6281417	14.4230465	14.3500433	14.2641677	17.65	16.71	16.17	15.6
180	14.590119	14.4790247	14.3130993	14.2541513	17.85	16.73	16.11	15.77
190	14.6171409	14.4441226	14.227147	14.3371189	17.89	16.61	16.11	15.9
200	14.64	14.14	14.18	14.41	17.65	16.62	16.27	16.05


==> data/training_speed.txt <==
Name  id  training_time
ReBNet  1	33
2-LUTNet    2	33
3-LUTNet    3	34
4-LUTNet    4	34
5-LUTNet    5	55
6-LUTNet    6	74
7-LUTNet    7	143


==> data/util_at_same_pruning.txt <==
Name	id	Density	post_place
\shortstack{ReBNET\\Pruned}	1	4.02	196117
2-LUTNet	2	4.02	176833
4-LUTNet	3	4.02	191405
6-LUTNet	4	4.02	235757
\shortstack{ReBNET\\Pruned}	5	11.3	332339
2-LUTNet	6	11.3	325959
4-LUTNet	7	11.3	328041
6-LUTNet	8	11.3	415529


==> data/util_detail.txt <==
Name	id	{otherlayers}	ops	popcount	Density	post_place	acc
ReBNet	1	32257.11691	0	627938.8831	100	660196	84.45\%
\shortstack{Pruned\\ReBNet}	2	31686.65145	0	479807.3486	21.3	511494	84.38\%
2-LUTNet	3	17959.60624	58977.68218	249021.7116	11.3	325959	84.37\%
4-LUTNet	4	17383.10883	28539.72119	200121.17	5.62	246044	84.21\%
5-LUTNet	5	17919.3547	32162.34771	223074.2976	5.62	273156	84.25\%
6-LUTNet	6	23607.44917	27104.42606	185045.1248	4.02	235757	84.17\%
7-LUTNet	7	20599.50719	38429.7206	165778.7722	4.02	224808	84.04\%



==> data/util_detail_bak.txt <==
Name	id	{otherlayers}	ops	popcount	Density	post_place	acc
ReBNET	1	63125	0	1228834	100	660196	84.45\%
\shortstack{ReBNET\\Pruned}	2	42213	0	639200	21.3	511494	84.38\%
2-LUTNet	3	40478	132926	561254	11.3	325959	84.37\%
4-LUTNet	4	40428	66375	465423	5.62	246044	84.21\%
5-LUTNet	5	36966	66348	460182	5.62	273156	84.25\%
6-LUTNet	6	41342	47466	324056	4.02	235757	84.17\%
7-LUTNet	7	42846	79932	344812	4.02	224808	84.04\%

